TV Mon -- post mass transfer Algol type binary with $\delta$ Scuti pulsations in primary component

We present a study of the detached eclipsing binary TV~Mon using spectra from the LAMOST medium-resolution survey and ASAS-SN, CoRoT photometry. We apply multiple-epochs spectral fitting to derive RV and spectral parameters. The analysis of eclipses in CoRoT data show the relative sizes of the stellar components and almost edge-on circular orbit. Combining the spectral and photometrical solutions we estimate masses and radii of the components: $M_{A,B}=2.063\pm0.033({\rm stat.})\pm0.095({\rm syst.}),~0.218\pm0.004({\rm stat.})\pm0.018({\rm syst.})~M_\odot$, $R_{A,B}=2.394\pm0.014,~2.860\pm0.016~R_\odot$. SED analysis and Gaia parallax allow us to get estimation of temperatures ${T_{ eff}}_{A,B}=7624^{+194}_{-174},~5184^{+130}_{-123}$ K and distance $d=907\pm11$ pc. We identify three $\delta$ Scuti type pulsation frequencies in the primary component, while we also suspect TV~Mon having a spot activity in the secondary component. This system experienced intensive mass transfer and mass ratio reversal in the past, but currently shows no signs of mass transfer in the spectra. The low mass component will lose its outer envelope and shrink to the helium white dwarf, the mass and orbital period of which are in good agreement with evolutionary models predictions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
